Model Predictive Control of District Heating Grids Using Stabilizing Terminal Ingredients

The transformation of fossil fuel-based district heating grids (DHGs) to CO$_2$-neutral DHGs requires the development of novel operating strategies. Model predictive control (MPC) is a promising approach, as knowledge about future heat demand and heat supply can be incorporated into the control, operating constraints can be ensured and the stability of the closed-loop system can be guaranteed. In this paper, we employ MPC for DHGs to control the system mass flows and injected heat flows. Following common practice, we derive terminal ingredients to stabilize given steady state temperatures and storage masses in the DHG. To apply MPC with terminal ingredients, it is crucial that the system under control is stabilizable. By exploiting the particular system structure, we give a sufficient condition for the stabilizability in terms of the grid topology and hence, for the applicability of the MPC scheme to DHGs. Furthermore, we demonstrate the practicability of the application of MPC to an exemplary DHG in a numerical case study.

==> results/results_QIHMPC_250324.csv <==
time,x1_sol_1,x1_sol_2,x1_sol_3,x1_sol_8,x1_sol_15,x2_sol_1,x2_sol_2,x2_sol_3,x2_sol_8,x_ss_1,x_ss_2,x_ss_3,x_ss_8,x_max_1,x_max_2,x_max_3,x_max_8,x_min_1,x_min_2,x_min_3,x_min_8,u1_sol_1,u1_sol_2,u1_sol_7,u1_sol_8,u1_sol_10,u1_sol_11,u2_sol_1,u2_sol_2,u2_sol_7,u2_sol_8,u2_sol_10,u2_sol_11,u_ss_1,u_ss_7,u_ss_10,u_ss_11,u_max_1,u_max_7,u_max_10,u_max_11,u_min_1,u_min_7,u_min_10,u_min_11
0.016666666666666666,24.0,14.5,42.53,74.445,23.563,24.0,14.5,42.53,74.445,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,48.51448632476276,43.5770794569658,8.95792140394479,7.671079256826925,4.735951231308432,1.3854692501363681,48.51448632476276,43.5770794569658,8.95792140394479,7.671079256826925,4.735951231308432,1.3854692501363681,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.03333333333333333,24.296244412067818,14.577210528827072,42.652809672457096,74.49039353210664,23.57293362270047,24.296244412067818,14.577210528827072,42.652809672457096,74.49039353210664,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,47.868701879903064,44.36945980069551,8.856821740440324,7.854082479695573,4.608058449886043,1.3514273497075902,47.868701879903064,44.36945980069551,8.856821740440324,7.854082479695573,4.608058449886043,1.3514273497075902,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.05,24.506198936820272,14.637374884471757,42.8261780792083,74.55097131152398,23.579303617870146,24.506198936820272,14.637374884471757,42.8261780792083,74.55097131152398,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,47.39063937861561,44.93751160880954,8.749746141054356,7.935708955458463,4.530857995453261,1.3388381184830564,47.39063937861561,44.93751160880954,8.749746141054356,7.935708955458463,4.530857995453261,1.3388381184830564,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.06666666666666667,24.653386603008634,14.68621711560751,42.98414750188654,74.61009255930493,23.586414507522015,24.653386603008634,14.68621711560751,42.98414750188654,74.61009255930493,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,47.051291710764964,45.339031435471526,8.654091061023578,7.974468229030905,4.476587799331651,1.3302428858854733,47.051291710764964,45.339031435471526,8.654091061023578,7.974468229030905,4.476587799331651,1.3302428858854733,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.08333333333333333,24.75612221952624,14.72699448552707,43.115357791477514,74.66438627503393,23.596341861717207,24.75612221952624,14.72699448552707,43.115357791477514,74.66438627503393,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.81334555875162,45.61813357390122,8.572762110146822,7.995258113356962,4.436392699249962,1.3209979888262788,46.81334555875162,45.61813357390122,8.572762110146822,7.995258113356962,4.436392699249962,1.3209979888262788,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.1,24.827834938617265,14.761644725334461,43.22056648049381,74.71373284599551,23.59150038021823,24.827834938617265,14.761644725334461,43.22056648049381,74.71373284599551,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.64689010204495,45.809913733636066,8.504283014060304,8.008089472543208,4.406207884689612,1.3106250439559934,46.64689010204495,45.809913733636066,8.504283014060304,8.008089472543208,4.406207884689612,1.3106250439559934,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.11666666666666667,24.878053520721796,14.791416337825487,43.30323062602832,74.75881970229875,23.563149106153194,24.878053520721796,14.791416337825487,43.30323062602832,74.75881970229875,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.53029111675433,45.9413884182927,8.446227630209329,8.01696015011304,4.383556194149865,1.2997920008281738,46.53029111675433,45.9413884182927,8.446227630209329,8.01696015011304,4.383556194149865,1.2997920008281738,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.13333333333333333,24.913387682629494,14.817172386631265,43.36720604286242,74.8003825277531,23.51746245907223,24.913387682629494,14.817172386631265,43.36720604286242,74.8003825277531,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.44838100634852,46.03197384873739,8.396414758685578,8.023510889573028,4.3666884322282655,1.2892222146174879,46.44838100634852,46.03197384873739,8.396414758685578,8.023510889573028,4.3666884322282655,1.2892222146174879,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.15,24.938372112086164,14.839546618778018,43.416083180636214,74.8390002803019,23.46767049122645,24.938372112086164,14.839546618778018,43.416083180636214,74.8390002803019,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.39062109498447,46.09490448128243,8.353178223178315,8.028465800420356,4.35429401436081,1.27939687733899,46.39062109498447,46.09490448128243,8.353178223178315,8.028465800420356,4.35429401436081,1.27939687733899,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.16666666666666666,24.956115108908286,14.859029364143495,43.45298485885152,74.87508427956554,23.42569288765219,24.956115108908286,14.859029364143495,43.45298485885152,74.87508427956554,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.3496917545829,46.13897500821122,8.315309776043492,8.032190851228314,4.345373385313244,1.2705501976243723,46.3496917545829,46.13897500821122,8.315309776043492,8.032190851228314,4.345373385313244,1.2705501976243723,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.18333333333333332,24.968758113690587,14.876016499632406,43.480525566364555,74.90892012659226,23.398183724789323,24.968758113690587,14.876016499632406,43.480525566364555,74.90892012659226,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.32050200581351,46.170016639836575,8.281931940296095,8.03490842112767,4.339154220598773,1.2627421941024553,46.32050200581351,46.170016639836575,8.281931940296095,8.03490842112767,4.339154220598773,1.2627421941024553,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.2,24.977787235649203,14.890837910782512,43.50083419228415,74.94071155484347,23.386456249494614,24.977787235649203,14.890837910782512,43.50083419228415,74.94071155484347,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.299514835366296,46.19194409305581,8.252387732459674,8.03677902268708,4.335022930087862,1.255931033611439,46.299514835366296,46.19194409305581,8.252387732459674,8.03677902268708,4.335022930087862,1.255931033611439,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.21666666666666667,24.98424148018783,14.903774433368868,43.51560489760514,74.97061273033223,23.388246532148553,24.98424148018783,14.903774433368868,43.51560489760514,74.97061273033223,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.284284814556635,46.207435820946415,8.226164080135202,8.0379322494097,4.3324732065372356,1.250024978404652,46.284284814556635,46.207435820946415,8.226164080135202,8.0379322494097,4.3324732065372356,1.250024978404652,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.23333333333333334,24.98885241980444,14.915068343212399,43.52616173539254,74.9987488123039,23.39970513152139,24.98885241980444,14.915068343212399,43.52616173539254,74.9987488123039,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.27313285082932,46.21836019759907,8.20284351273571,8.038478606091765,4.331075575410912,1.2449144885210954,46.27313285082932,46.21836019759907,8.20284351273571,8.038478606091765,4.331075575410912,1.2449144885210954,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.25,24.992138778998257,14.924930237611036,43.53352768442035,75.025227956777,23.416857391835016,24.992138778998257,14.924930237611036,43.53352768442035,75.025227956777,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.264911914036304,46.22604135865229,8.182074988184368,8.038514300040825,4.330465124349762,1.2404900119923938,46.264911914036304,46.22604135865229,8.182074988184368,8.038514300040825,4.330465124349762,1.2404900119923938,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.26666666666666666,24.994471012321295,14.933543878899648,43.53849006581548,75.05014789163988,23.436393503827304,24.994471012321295,14.933543878899648,43.53849006581548,75.05014789163988,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.2588374120628,46.2314276954996,8.163556476083656,8.038123517682507,4.330339767254663,1.2366507101903932,46.2588374120628,46.2314276954996,8.163556476083656,8.038123517682507,4.330339767254663,1.2366507101903932,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.2833333333333333,24.99611559531509,14.941069856403718,43.541656505292686,75.07359931827887,23.455937451722296,24.99611559531509,14.941069856403718,43.541656505292686,75.07359931827887,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.2543663602314,46.235201746499364,8.147024403737651,8.037379832995708,4.330461246236428,1.2333078841362284,46.2543663602314,46.235201746499364,8.147024403737651,8.037379832995708,4.330461246236428,1.2333078841362284,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.3,24.997265472139013,14.947648530648234,43.54349883188526,75.09566756940339,23.474006248592378,24.997265472139013,14.947648530648234,43.54349883188526,75.09566756940339,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25111404301144,46.237854402031196,8.13224698986704,8.036347318618573,4.330653863358815,1.2303855174892144,46.25111404301144,46.237854402031196,8.13224698986704,8.036347318618573,4.330653863358815,1.2303855174892144,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.31666666666666665,24.998061050597826,14.953402510923143,43.54438528651093,75.11643336756967,23.48983098026713,24.998061050597826,14.953402510923143,43.54438528651093,75.11643336756967,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24879883623334,46.239736787188804,8.119019733903661,8.035081540336037,4.330799209522365,1.227819398873052,46.24879883623334,46.239736787188804,8.119019733903661,8.035081540336037,4.330799209522365,1.227819398873052,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.3333333333333333,24.9986047735405,14.958438802537199,43.544603246705236,75.13597315895788,23.503147381407405,24.9986047735405,14.958438802537199,43.544603246705236,75.13597315895788,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24720719745788,46.241097628586466,8.107162080445347,8.03363048129449,4.330827470657615,1.2255556714507647,46.24720719745788,46.241097628586466,8.107162080445347,8.03363048129449,4.330827470657615,1.2255556714507647,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.35,24.998971347672786,14.96285069848625,43.54437524466597,75.15435927555451,23.514010230783985,24.998971347672786,14.96285069848625,43.54437524466597,75.15435927555451,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.246172260557316,46.24211074607343,8.09651472267394,8.032035400912198,4.33070692151285,1.223549273103342,46.246172260557316,46.24211074607343,8.09651472267394,8.032035400912198,4.33070692151285,1.223549273103342,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.36666666666666664,24.99921503854182,14.966719457791955,43.54387074824744,75.17166005056558,23.522651055265978,24.99921503854182,14.966719457791955,43.54387074824744,75.17166005056558,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24556102244925,46.24289552750711,8.08693726836216,8.030331624441294,4.3304332781972565,1.221762493999862,46.24556102244925,46.24289552750711,8.08693726836216,8.030331624441294,4.3304332781972565,1.221762493999862,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.38333333333333336,24.99937496823835,14.970115796427207,43.54321547824216,75.1879399400982,23.529379806261083,24.99937496823835,14.970115796427207,43.54321547824216,75.1879399400982,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24526659461284,46.24353223940656,8.078306140039452,8.028549260272415,4.330020142736477,1.2201637379875414,46.24526659461284,46.24353223940656,8.078306140039452,8.028549260272415,4.330020142736477,1.2201637379875414,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.4,24.999479029550724,14.97310120921323,43.54249931685253,75.20325966648912,23.53452300980885,24.999479029550724,14.97310120921323,43.54249931685253,75.20325966648912,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24520323853586,46.24407344687727,8.07051265956422,8.026713845401796,4.329491209136202,1.2187264974763012,46.24520323853586,46.24407344687727,8.07051265956422,8.026713845401796,4.329491209136202,1.2187264974763012,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.4166666666666667,24.999546817050238,14.975729138062974,43.54178330901191,75.21767638128868,23.53838878179445,24.999546817050238,14.975729138062974,43.54178330901191,75.21767638128868,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24530283758018,46.24455246630423,8.063461303619082,8.02484692234872,4.328874420000187,1.217428515955487,46.24530283758018,46.24455246630423,8.063461303619082,8.02484692234872,4.328874420000187,1.217428515955487,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.43333333333333335,24.999591839326794,14.978046000939194,43.54110591633065,75.23124383999637,23.541249912203384,24.999591839326794,14.978046000939194,43.54110591633065,75.23124383999637,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24551208779011,46.24498954830618,8.057068128584003,8.022966552565805,4.328197940515607,1.2162511015729054,46.24551208779011,46.24498954830618,8.057068128584003,8.022966552565805,4.328197940515607,1.2162511015729054,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.45,24.99962319169583,14.980092095500288,43.540488520818414,75.2440125805087,23.54333811452185,24.99962319169583,14.980092095500288,43.540488520818414,75.2440125805087,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.245790073978036,46.24539633118481,8.051259363042563,8.021087772108462,4.3274876479645545,1.2151785575000447,46.245790073978036,46.24539633118481,8.051259363042563,8.021087772108462,4.3274876479645545,1.2151785575000447,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.4666666666666667,24.99964681626342,14.981902390956334,43.53994013304237,75.25603009938902,23.544844549232185,24.99964681626342,14.981902390956334,43.53994013304237,75.25603009938902,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.2461061056068,46.2457789882498,8.045970161526624,8.019222995336227,4.326765781573213,1.2141977022340813,46.2461061056068,46.2457789882498,8.045970161526624,8.019222995336227,4.326765781573213,1.2141977022340813,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.48333333333333334,24.999666443304843,14.983507220927759,43.53946128083485,75.26734102256204,23.545923440201463,24.999666443304843,14.983507220927759,43.53946128083485,75.26734102256204,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.246437783283085,46.24614040134434,8.041143508245604,8.017382372024738,4.326050415759325,1.2132974609763638,46.246437783283085,46.24614040134434,8.041143508245604,8.017382372024738,4.326050415759325,1.2132974609763638,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.5,24.999684286221168,14.984932889101012,43.53904709903415,75.27798726900276,23.546696882285193,24.999684286221168,14.984932889101012,43.53904709903415,75.27798726900276,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24676929958065,46.24648161991551,8.036729256309236,8.015574102718727,4.325355473673475,1.2124685156511505,46.24537551268524,46.24584832979251,8.04045714219684,8.053517256554095,4.3277045822177795,1.2543458029888803,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.5166666666666667,24.999701547001077,14.986202198316443,43.53868968360817,75.28800820719626,23.547259808045954,24.999655917194733,14.984149282239576,43.53868909221188,75.28804010715574,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24708997994117,46.246802805799014,8.032683286698491,8.013804716603959,4.324691062703655,1.2117030054212057,46.24655333208002,46.24628646596905,8.053929275083771,8.041798420245902,4.326010914748886,1.2356704340831883,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.5333333333333333,24.999718777449605,14.987334912522115,43.53837980365567,75.29744080469374,23.54768462216213,24.99967192916139,14.984877133529848,43.5391375238107,75.31253568420111,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.247393059944955,46.24710381593918,8.028966771604273,8.012079315693331,4.324063975002103,1.2109942719741296,46.247164462950096,46.24672668669264,8.051831998822836,8.034927496333587,4.324887288858433,1.2312010293373923,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.55,24.999736132089954,14.988348159876772,43.53810807960261,75.30631977119786,23.548025317702386,24.999698195736837,14.985891403679203,43.539552856344955,75.33778937142579,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24767468438951,46.24738453678276,8.025545528137874,8.010401788730194,4.323478247404425,1.2103366449553459,46.24754719569971,46.24709876103111,8.047698293559481,8.03004023005817,4.324068565656367,1.2293710281878167,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.5666666666666667,24.999753540946358,14.989256784241233,43.53786573743776,75.31467769548965,23.548321042004414,24.999725101816953,14.98695088748928,43.53976642293026,75.36163761081907,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24793310560445,46.247645053667235,8.022389450260714,8.008774997899568,4.322935714514152,1.2097252632778532,46.24784152263112,46.24741247683714,8.04377513641773,8.026199758471734,4.3234030635161895,1.2281609819328887,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.5833333333333334,24.99977082406259,14.9900736513829,43.53764504089714,75.32254517632137,23.5485991447821,24.99975084456459,14.988005410166041,43.539804845522774,75.38388547711111,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24816805426419,46.247885714928685,8.019472008677498,8.007200941186362,4.322436517048134,1.209155928078682,46.24808996502351,46.247683042722045,8.039936993859785,8.022825781238899,4.322832327251275,1.2273130381375894,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.6,24.99978776442272,14.990809915432369,43.53743949007171,75.32995094723937,23.548877760356454,24.999775259902677,14.989032082923293,43.5397236606745,75.40465249013528,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24838025511745,46.248107132527174,8.016769810145847,8.005680893004428,4.321979546759398,1.208624983089754,46.24831406686669,46.24792636147837,8.036513723000551,8.019850482051602,4.322317179787563,1.2265645356877022,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.6166666666666667,24.99980415177814,14.991475250460855,43.53724385924006,75.33692199520813,23.549167975707615,24.999798522225976,14.990031877380229,43.5395683081334,75.42416065902843,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.248571061512855,46.24831014765708,8.014262209072847,8.004215525525828,4.32156282159396,1.2081292182904557,46.24850132478122,46.248139177027205,8.032451430608216,8.016713193526275,4.321875185066346,1.226170102709266,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.6333333333333333,24.999819806609484,14.992078051473676,43.53705413112209,75.34348367288773,23.549475630263963,24.99982025109122,14.990976171605146,43.539365173614335,75.4425647066833,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24874218536167,46.24849578011216,8.011930965385735,8.002805012953361,4.321183792193758,1.2076657929395036,46.24866675740691,46.248329644601334,8.028371279478838,8.013631028811679,4.321481608036802,1.2258241791308524,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.65,24.999834590924454,14.992625608619619,43.536867370608995,75.34965980445608,23.549802788014066,24.999840477859554,14.991860586645176,43.539137624074236,75.46013471565959,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24889550246766,46.24866517327469,8.009759943516299,8.001449120796254,4.32083958502115,1.207232174435703,46.24881598757751,46.248503207624616,8.02460623866485,8.010756513327584,4.321124301642105,1.225468135122107,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.6666666666666666,24.999848410676034,14.993124257982823,43.53668156902569,75.35547278494383,23.55014891929359,24.999859244656726,14.992691570165412,43.53889940212967,75.4770627045126,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24903291646131,46.24881954179987,8.007734847985361,8.000147282026617,4.32052718942041,1.2068260898857415,46.248948302631895,46.24866078133879,8.0210893964899,8.008040258276665,4.320802822449649,1.2251544516655197,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.6833333333333333,24.999861213155718,14.993579511940348,43.53649548030331,75.36094367314169,23.55051182808875,24.999876495934313,14.993474518458207,43.53865684548348,75.49345077352476,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24915626761807,46.24896012581237,8.005842991573598,7.99889866181523,4.3202435966583685,1.2064454877182338,46.24906475207513,46.248802904093274,8.017795651363574,8.00545569162429,4.320515424919464,1.2248958824481813,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.7,24.99987298166406,14.99399617172585,43.536308462952505,75.36609227823149,23.550888359931406,24.99989220681322,14.994214916042564,43.53841412859127,75.50936875841765,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24926727549586,46.249088153289925,8.004073092465728,7.997702212369458,4.31998589892977,1.2060885071375889,46.2491669481811,46.248930210930595,8.01471235702482,8.002988117216454,4.320259722892146,1.224693551686345,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.7166666666666667,24.999883728996416,14.994378424531625,43.53612033615041,75.37093724037189,23.551274924560044,24.99990641104825,14.994918370431066,43.53817511497298,75.52487248139357,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24936750657138,46.249204810951824,8.002415097094056,7.996556719229334,4.319751355812924,1.2057534536322714,46.249256854585525,46.24904355529733,8.011840645521541,8.000624124983412,4.320032717235903,1.2245315289934833,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.7333333333333333,24.99989349073359,14.994729927203508,43.5359312542467,75.37549610553174,23.55166786596289,24.99991920900554,14.995591361663353,43.537943856751454,75.54001004460633,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24945835991526,46.24931122315869,8.000860025707668,7.995460840219269,4.3195374349260875,1.205438779123086,46.249334637468074,46.24914299138352,8.009153131807551,7.998366424836351,4.319834330773148,1.224433221574341,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.75,24.999902318938986,14.995053878332813,43.535741601224885,75.37978539490747,23.552063710043626,24.999930707770613,14.996238564081624,43.537724468083475,75.55481848222968,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24954106547422,46.24940843788857,7.999399837969518,7.994413138106578,4.31934183269429,1.2051430656520803,46.24940353848198,46.24923034493709,8.006663901419714,7.996200363222161,4.319659168906779,1.2243686345485636,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.7666666666666667,24.999910276594125,14.995353080324591,43.535551904829475,75.38382066928531,23.552459317057995,24.999941099383307,14.996866376373477,43.53752186494761,75.5693379580136,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24961669077339,46.24949741866031,7.9980273161431485,7.993412107883847,4.3191624802699,1.2048650117716306,46.24946410872353,46.2493064943493,8.00435140551447,7.994127684734397,4.31950577782602,1.2243546813701018,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.7833333333333333,24.99991743292091,14.995629992820149,43.535362768942704,75.38761658871832,23.55285196240427,24.99995055624576,14.997479799620281,43.53734014631209,75.58359834322752,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24968615286309,46.24957904123951,7.996735963675913,7.992456199471026,4.318997538808536,1.2046034210003658,46.24951778988587,46.249372438319156,8.002217931379603,7.992143944847094,4.31937161372317,1.2243831617995284,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.8,24.999923859618324,14.995886778672443,43.53517482217066,75.39118696788495,23.553239365595818,24.999959277339766,14.998084238812233,43.53718310409508,75.59763036473893,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24975023315036,46.24965409402438,7.995519917216721,7.991543836524644,4.318845387516759,1.2043571918747848,46.24956588882313,46.24942908525518,8.000261887638025,7.99024543573586,4.319254351253979,1.2244505357136106,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.8166666666666667,24.999929627965884,14.996125343513967,43.534988680326194,75.39454482748266,23.55361968355658,24.999967485553842,14.998685225926362,43.53705395690146,75.61146184626523,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.249809593409346,46.249723281125185,7.994373870323264,7.990673431945752,4.318704607178842,1.2041253092497286,46.24960930814888,46.24947699553807,7.998475686907429,7.988434728548915,4.319152494641058,1.224566915706679,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.8333333333333334,24.999934806702935,14.996347369816617,43.534804920461276,75.3977024419911,23.553991480958018,24.99997542431049,14.999287683427871,43.53695523352401,75.62511733475517,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24986479178115,46.249787227293986,7.993293007314911,7.989843400593806,4.318573961247179,1.2039068365942105,46.24965000517736,46.24951679012603,7.996870774186525,7.98670341494443,4.319063306692288,1.224715422814536,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.85,24.999939460572165,14.996554346219883,43.534624064218995,75.4006713841164,23.554353687283772,24.99998341721357,14.999897724982398,43.53688894524965,75.63862330778026,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24991629797732,46.24984648400982,7.992272945912371,7.989052169639944,4.318452376049161,1.2037009090986928,46.249688797452045,46.24954838059563,7.995436170205439,7.9850580520839,4.318986064284507,1.224916031368965,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.8666666666666667,24.999943649410213,14.996747592796227,43.534446568483666,75.40346256620275,23.554705547729238,24.999991842224954,15.00052041206969,43.53685621379667,75.65200031857195,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.24996450720809,46.249901536168636,7.991309687473602,7.988298186929502,4.3183389212202155,1.2035067274599418,46.24972808207205,46.24957167816614,7.994188845540826,7.983488911947171,4.318918265093194,1.2251487621194155,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.8833333333333333,24.99994742767258,14.996928282828874,43.534272821562006,75.40608627887225,23.555046572926567,25.000001226459307,15.00116240808531,43.53685777665328,75.66527307563426,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250009752585505,46.24995280895653,7.990399573787161,7.987579927668244,4.318232791113775,1.2033235522458525,46.24976899528481,46.24958562046322,7.993122221373354,7.982001580584287,4.31885979007294,1.2254316947443913,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.9,24.999950844290318,14.99709746159601,43.53410314339844,75.40855222712871,23.55537649080687,25.000012228948602,15.001829646532656,43.53689360042017,75.67846032237257,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25005231591587,46.25000067459892,7.989539249520237,7.986895899699506,4.318133287656229,1.2031506987678984,46.24981373983748,46.24958862284846,7.9922506317027215,7.980590786738643,4.318809833859988,1.2257555175997474,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.9166666666666666,24.999953942769334,14.997256062585254,43.53393778859184,75.41086956413766,23.555695202623205,25.00002573596794,15.0025292372305,43.53696351667027,75.6915839871537,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25009243690896,46.250045458772796,7.98872562953902,7.986244647598953,4.318039804898847,1.2029875324062822,46.249864035138074,46.2495780335935,7.991581172299295,7.9792539876809325,4.318769112473466,1.2261208412041402,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.9333333333333333,24.999956761457504,14.997404921501658,43.53377695122686,75.41304692287282,23.556002744203127,25.000042896060616,15.003268868307602,43.537067243798504,75.70466355872767,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25013032090482,46.2500874465462,7.9879558704254885,7.985624755778789,4.317951815359272,1.2028334643447638,46.2499205548344,46.24954948508316,7.991116422451325,7.977998665043175,4.31874120705892,1.2265472382241256,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.95,24.999959333919023,14.99754478838046,43.53362077075234,75.41509244579917,23.55629925281911,25.00006516024569,15.004055933752092,43.5372048795267,75.71771666561531,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.2501661452613,46.2501268877698,7.987227345608269,7.985034850764078,4.31786885813295,1.202687947679954,46.24998484597887,46.24949742662122,7.990881786341953,7.976814031534531,4.318729692744766,1.2270158632874182,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.9666666666666667,24.99996168936851,14.99767633807111,43.53346933832857,75.41701381274456,23.556584939602413,25.00009440540715,15.004899999040537,43.53737799040936,75.73076666634158,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25020006456555,46.25016400189058,7.98653762360643,7.984473602778582,4.317790528679886,1.2025504738749455,46.25005581544982,46.24941355649358,7.990881596605683,7.975706068748342,4.318743710381001,1.227547579733913,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
0.9833333333333333,24.999963853129007,14.99780017932078,43.533322703224194,75.4188182670963,23.556860067131804,25.000132940944525,15.005810530711978,43.53758995044382,75.74383190037278,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25023221483736,46.25019898219111,7.985884448956094,7.98393972675643,4.3177164701464665,1.2024205695305272,46.250131730427455,46.24928714899125,7.991139805559364,7.974669822905007,4.318795226321432,1.228137579618197,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.0,24.999965847087783,14.99791686265276,43.53318087897291,75.42051264044433,23.55712493166,25.000183615830696,15.006798729671239,43.53784775756683,75.75693487448889,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250262716885736,46.25023199948037,7.985265725450894,7.983431982877819,4.317646366058501,1.202297793449379,46.25020976719608,46.24910476091836,7.991686774393302,7.973682417131744,4.318899677069207,1.2287508584908784,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.0166666666666666,24.999967690132106,14.998026887207144,43.53304384910301,75.42210337578062,23.557379849362743,25.00024991620736,15.007878991106933,43.53816345683918,75.77009747093535,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25029167896692,46.25026320527675,7.984679501380116,7.982949176712034,4.317579934213905,1.2021817339702041,46.25028147548514,46.24884821744195,7.992526894793251,7.972743670401103,4.319083074195016,1.229402189827671,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.0333333333333334,24.999969398553514,14.99813070668723,43.532911572331905,75.42359654935352,23.5576251459811,25.00033591168995,15.009065984570462,43.538555524732075,75.78332671968742,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25031919887618,46.250292734531655,7.9841239564938205,7.982490159037725,4.3175169216067,1.2020720065498018,46.25033424424784,46.24849451264356,7.993681623098292,7.971852286761619,4.319380401042167,1.2300956235841407,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.05,24.999970986414187,14.998228734534596,43.53278398717691,75.42499789126603,23.557861149254137,25.000446295586208,15.010375744750663,43.539052458518945,75.79662589084798,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250345365587414,46.25032070794567,7.983597390463177,7.982053825400108,4.317457100224633,1.201968251572292,46.25034947718333,46.24801513963893,7.995178521008726,7.971006549168343,4.319838128840351,1.2308336472034618,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.0666666666666667,24.99997246587269,14.99832134843838,43.53266101597593,75.42631280489944,23.55808818359157,25.000586355838873,15.011826063061086,43.539696526773064,75.80999643813674,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25037026053685,46.25034723392917,7.983098212637427,7.981639115454986,4.317400263577205,1.2018701323654764,46.25030089748706,46.247375381544444,7.9970497352500125,7.970204351292503,4.32051671991856,1.231618759653148,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.0833333333333333,24.999973847469153,14.998408894269327,43.5325425683407,75.42754638523586,23.558306566501088,25.00076188679543,15.013436786098536,43.540548180761284,75.82343834687329,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25039395863058,46.250372410256574,7.982624932927373,7.981245012142082,4.317346223827888,1.2017773334055202,46.250152765434464,46.246533784439315,7.999332131349977,7.969443120409009,4.321493025595729,1.2324537529380681,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.1,24.999975140371596,14.998491689516445,43.532428544083544,75.42870343614754,23.55851660635572,25.000979025655138,15.015230126754993,43.541691283761146,75.8369501882177,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25041652904051,46.25039632545985,7.982176153669689,7.980870540723449,4.317294809421199,1.2016895586921101,46.249858368154236,46.2454417655873,8.002067857968367,7.968719588723893,4.322862393365773,1.2333417255871388,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.1166666666666667,24.999976352586437,14.99857002629322,43.53231883566905,75.42978848671538,23.55871860115566,25.001244021809153,15.01723102290966,43.543239142961134,75.85052911732396,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250438035839906,46.25041906000217,7.9817505623465905,7.980514767717035,4.317245863112091,1.2016065302774215,46.24935911347807,46.24404355220242,8.005305034741943,7.968029498743831,4.324739918444791,1.2342860641599611,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.1333333333333333,24.9999774911367,14.998644173970993,43.53221333024646,75.43080580663388,23.558912838004268,25.001562955485692,15.019467555069548,43.545341191298256,75.86417084674338,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250458538518906,46.250440687267535,7.981346925053497,7.98017679975094,4.317199240320433,1.2015279869334798,46.248584990715344,46.24227648356491,8.009098578514847,7.967367175242997,4.327260125080398,1.2352904039277146,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.15,24.999978562211783,14.998714381489146,43.53211191131877,75.43175942075622,23.559099593075757,25.00194146591472,15.02197143926586,43.54818993684433,75.87786960465434,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25047809241049,46.250461274397516,7.980964080621975,7.979855782359602,4.3171548077470785,1.2014536829436395,46.247457468047365,46.240071708417496,8.013511171538159,7.966724911848079,4.330574044989965,1.2363585748788617,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.1666666666666667,24.999979571292563,14.998780879384888,43.53201446010226,75.4326531228288,23.559279131902898,25.00238461149251,15.024778614847266,43.55202748560191,75.89161807809052,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25049674905015,46.250480883001444,7.9806009353180105,7.979550898739993,4.317112442199977,1.2013833870051756,46.24589619456096,46.237355212714796,8.018614378241685,7.966092147673448,4.334842452392352,1.237494570109598,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.1833333333333333,24.999980523255484,14.99884388157957,43.53192085662529,75.43349048846179,23.559451709855608,25.00289707040328,15.027929948681361,43.557150511425284,75.9054073382935,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25051455648653,46.250499569762084,7.980256458046765,7.9792613684827005,4.31707202958917,1.2013168812311548,46.24383138442875,46.23404882978975,8.02448997944681,7.965454224368393,4.34022387694124,1.2387024662106156,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.2,24.99998142245895,14.998903586953414,43.53183098061081,75.43427488737889,23.559617572716327,25.00348402368162,15.031472093986066,43.56391202004666,75.91922675693517,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25053155955513,46.25051738695533,7.979929676004064,7.978986446290552,4.317033464057733,1.2012539602410044,46.24122349023349,46.23007069491647,8.03123148256925,7.964790717951703,4.34685632796754,1.2399863924620227,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.2166666666666666,24.99998227281494,14.998960180736225,43.531744712180654,75.43500949498686,23.559776957286363,25.00415319140064,15.03545853986312,43.57271766434105,75.93306389783159,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250547800124,46.2505343828988,7.979619670722808,7.978725420695038,4.316996647223194,1.2011944303300846,46.23809150776207,46.22533406323707,8.038945865963864,7.964073160618869,4.354832428703107,1.241350548728937,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.2333333333333334,24.99998307784845,14.999013835737891,43.531661932414686,75.43569730330296,23.559930091979254,25.004918638072137,15.039950902183818,43.584013891640744,75.94690438849881,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25056331731747,46.25055060234184,7.9793255744695575,7.978477612779305,4.316961487509107,1.2011381087099273,46.23454991422069,46.219742699121305,8.047755625310412,7.963261975190381,4.36416953433375,1.2427992932696248,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.25,24.99998384074699,14.999064713439306,43.53158252379245,75.43634113127618,23.560077197374017,25.005807070978097,15.04502052119102,43.5982650437889,75.96073177811083,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25057814772204,46.250566086806614,7.979046566951957,7.978242374914488,4.316927899551377,1.2010848228113895,46.23085196042635,46.21318026821997,8.057801094493371,7.962302429569766,4.3747790679843535,1.2443372247613902,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.2666666666666666,24.999984564401913,14.999112964961554,43.5315063705403,75.43694363453594,23.56021848671364,25.00686737251048,15.050750441086437,43.61591711800746,75.97452738199647,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25059232557695,46.2505808748885,7.9787818723030295,7.978019089515399,4.316895803667262,1.2010344096441543,46.22743408746588,46.205487437449236,8.069244098545392,7.961120611171033,4.386445640091943,1.2459706937820176,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.2833333333333334,24.99998525144322,14.999158731928812,43.53143335890276,75.43750731460008,23.560354166342808,25.00818417151148,15.0572378503289,43.63734762637193,75.98827007644383,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25060588295163,46.25059500252204,7.978530756312583,7.977807167819918,4.316865125377659,1.20098671520662,46.22495307313015,46.19643185424667,8.082268945408492,7.959616067674433,4.398815922927237,1.2477053709936303,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.3,24.999985904268996,14.999202147238371,43.53136337735336,75.43803452757207,23.560484436085076,25.00989544464449,15.064597022992944,43.66280509504358,76.00193638203451,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.2506188499106,46.25060850321778,7.978292523879551,7.977606048695931,4.316835794975491,1.2009415939409582,46.224308592442156,46.18564932674114,8.097085918877648,7.957658836057089,4.411427011601497,1.2495492279730567,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.3166666666666667,24.999986525070568,14.999243335749389,43.531296316757015,75.43852749235562,23.56060948956341,25.012215000586547,15.072962647962177,43.69234342419515,76.0154997136786,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25063125466706,46.25062140827399,7.978066516662538,7.977415197478458,4.316807747134434,1.2008989082288248,46.226639315421274,46.1725341765283,8.114088471156206,7.955114939701663,4.423808107269248,1.2516917734239277,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.3333333333333333,24.999987115854154,14.999282414900433,43.531232070493665,75.43898829841355,23.560729514470356,25.015461308920127,15.08250105984945,43.72576597168811,76.0289312007887,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25064312372556,46.25063374696664,7.977852110908457,7.977234104839277,4.316780920553462,1.2008585279236301,46.23337831765999,46.15612554733971,8.133810205356852,7.951788650298237,4.4355163489614515,1.2542482694120234,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.35,24.99998767845969,14.999319495264585,43.53117053455067,75.43941891309593,23.560844692794962,25.020096475139344,15.093422353152967,43.76260810787313,76.04225622369404,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25065448201397,46.25064554672049,7.977648715441627,7.977062285690517,4.316755257633481,1.2008203299159377,46.24642756069085,46.13496493554495,8.156516215488354,7.947437608244668,4.446076155835896,1.2570089387280614,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.3666666666666667,24.9999882145773,14.99935468104965,43.53111160758989,75.43982118856133,23.560955201013986,25.026784232648097,15.105967069587587,43.80214609759163,76.05554963117702,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25066535300563,46.25065683326331,7.977455769797781,7.9768992781233194,4.316730704182968,1.2007841977288074,46.268168810032336,46.10665200742205,8.183635394773145,7.9418433989493655,4.455428835029991,1.2610273685670874,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.3833333333333333,24.99998872576184,14.99938807055012,43.531055190994124,75.44019686831349,23.561061210254447,25.036475240804716,15.120474589337014,43.84339248141843,76.06883930339195,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.2506757588316,46.25066763076533,7.9772727424892675,7.9767446423822115,4.316707209149948,1.2007500211403828,46.302600757743384,46.06788843998845,8.21559948477306,7.935102360647992,4.462718520289089,1.2655148160823442,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.4,24.999989213445815,14.999419756556543,43.531001188896404,75.44054759337494,23.561162886433973,25.05055797987001,15.137304416784518,43.88522467810255,76.08242950415496,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250685720383856,46.25067796196537,7.977099129389331,7.9765979598755425,4.316684724378071,1.2007176958313721,46.35534335478808,46.01380379641292,8.25268003853819,7.927914162283982,4.46700563765333,1.270516377795851,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.4166666666666667,24.99998967895092,14.99944982672737,43.53094950819508,75.44087490811704,23.56126039038448,25.07105035337252,15.15679036935977,43.926155459011845,76.09647434911577,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25069525740963,46.250687848285054,7.976934452224654,7.976458832221997,4.316663204384595,1.2006871230551819,46.43349427592256,45.937396821389136,8.295287468382966,7.9225216491692985,4.468041321733881,1.2763149280210953,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.4333333333333333,24.999990123498396,14.99947836392753,43.5309000585568,75.44118026576585,23.561353877964052,25.100816200644527,15.17915631851259,43.96418610731217,76.11103696324179,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25070438859765,46.25069730993219,7.976778257166734,7.976326880332967,4.316642606158518,1.2006582093289757,46.543557821651525,45.828637302191694,8.342974490227034,7.924996007322885,4.469285486334055,1.2841867890362524,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.45,24.999990548218324,14.999505446537556,43.53085275240923,75.4414650336015,23.56144350016062,25.143711431812115,15.204235027486838,43.9969418566037,76.1261945093136,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250713131656596,46.25070636599455,7.976630113513511,7.9762017435303845,4.316622888977066,1.2006308661438223,46.68688600886653,45.67296944542113,8.389098670277138,7.9510503705162625,4.483856587880217,1.3019291164204154,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.4666666666666666,24.999990954158047,14.999531148736544,43.53080750492493,75.4417304978678,23.561529403190654,25.204546425618837,15.23051792547249,44.0229051193055,76.14246146476265,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.25072150338656,46.25071503452485,7.976489612453799,7.9760830786995625,4.316604014238922,1.2006050096925807,46.83975300895308,45.449332363753676,8.388609734687158,8.041992615076964,4.555431114128158,1.3772453142086238,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.4833333333333334,24.999991342289746,14.999555540761799,43.53076423399756,75.44197786840822,23.56161172859501,25.2879716643308,15.251314952649103,44.044990347041335,76.16345177657414,25.0,15.0,43.53,75.445,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,46.250729519743814,46.25072333261771,7.976356365907622,7.97597055947614,4.316585945312748,1.2005805606140982,54.491877868497,53.47142326861827,9.575231567487068,9.535252952618865,5.308355261385288,1.4500000131439994,46.251,7.974,4.316,1.2,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.5,24.999991713517314,14.999578689147688,43.53072286021146,75.44220828304324,23.56169061333361,25.349198940323525,15.253713669541195,44.09098765368437,76.23071803087402,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.156254171094254,52.14755495220251,9.620329400126936,9.071753619367085,5.316300050019671,1.4500000139798914,54.36524086296134,53.63529728309451,9.530503394335984,9.548705976959717,5.268121377076603,1.4500000109757882,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.5166666666666666,25.12051366665082,15.032493235993279,43.53409100718318,75.45459218653295,24.0266311350692,25.392995555115537,15.25262151458377,44.1469035136486,76.27260304521734,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.09605716804873,52.57587905538761,9.61015315253914,9.251352890038547,5.3163000517199785,1.4500000142999863,54.27000207862979,53.75120541666619,9.518131941085352,9.549296244331403,5.243459671831661,1.450000010917534,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.5333333333333334,25.211724353410485,15.054021251743315,43.63241141754541,75.47278680053685,24.206695534542202,25.424123354833352,15.250751656389008,44.19218346034594,76.30437298792785,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.04543618618835,52.91340951474764,9.600304712289896,9.331109879540854,5.316300048139544,1.4500000139162341,54.2008581013698,53.83259106649255,9.517780347500839,9.546503405997816,5.227405184182666,1.4500000107447943,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.55,25.279645953696928,15.070172941708257,43.75523379828325,75.49445401098141,24.271658207532965,25.44621937692599,15.24902827287919,44.22609570499931,76.33194696451531,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.013692393006885,53.1762882969143,9.59166736783059,9.374144650499977,5.316300046762127,1.450000013881866,54.1506320457713,53.88949938527145,9.521958899620563,9.543123976583425,5.217235026283912,1.4500000130501107,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.5666666666666667,25.329890199462483,15.083224304748095,43.877816225911864,75.51832697868674,24.291846603608576,25.46188733655598,15.247758368261419,44.250296371444904,76.35770280461321,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,53.99966844388796,53.376572805747195,9.588530449308573,9.403378745815823,5.316300044855884,1.4500000138445541,54.114225522334735,53.929375980275175,9.527362528597438,9.539873485990046,5.210856180396706,1.4500000129438682,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.5833333333333333,25.36727593775093,15.09433340695766,43.989929939383416,75.54363532241409,24.294819861112376,25.472978309079554,15.247007710817861,44.26658066471614,76.38267965529019,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,53.999307361565805,53.52812987549916,9.59124603620194,9.426732563386723,5.316300042064193,1.4500000138035416,54.08801128353976,53.95744391218668,9.53241939213543,9.536833529823245,5.206755970836087,1.4500000098753925,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.6,25.39554658691493,15.104204215326572,44.08796127833342,75.57020814358727,24.29049324468085,25.48081235136074,15.246742862556593,44.27668383902729,76.407324628538,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.00818085106206,53.64382901989586,9.598057248913562,9.446997374359384,5.316300037643618,1.450000013758245,54.069309223230334,53.977307685727816,9.536447889757047,9.53396523777201,5.203944386297953,1.450000009501044,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.6166666666666667,25.417407696784903,15.113267807799822,44.17161843183882,75.59819050672318,24.284319871589723,25.48633244361089,15.246891821675694,44.28218070509032,76.43178924426512,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.02206303279164,53.73293211255344,9.60684832898843,9.465115064611862,5.3163000298502485,1.4500000137083515,54.05610854788709,53.991453418922724,9.539237945150195,9.53120077013179,5.201825370184302,1.4500000125367283,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.6333333333333333,25.434755551999192,15.121771803662416,44.24207157912153,75.62776189474673,24.280968755688885,25.490211751348753,15.247374052176799,44.28439280218738,76.45607577850596,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03771737068757,53.80201726283408,9.615965572054188,9.481451569732007,5.316300038694541,1.4500000141929212,54.046916238067325,54.001605568008145,9.540827468986256,9.528487152217346,5.200046682747199,1.4500000086359628,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.65,25.448897558470403,15.129842643801746,44.30096495258846,75.65899317150149,24.283729851939885,25.492930391552303,15.248114471182934,44.28436305548018,76.48011890044008,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.05176608687572,53.854540203668165,9.624382659352667,9.496113237297454,5.31630002019356,1.4500000141711809,54.04063520495775,54.008966377414936,9.541371589640894,9.525792409712855,5.198403407407112,1.4500000121928551,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.6666666666666667,25.460731111462856,15.137538809125058,44.34998008937237,75.69181548741894,24.293959166307047,25.49483052120487,15.249049221978616,44.28287721301829,76.50383166359256,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.060008982583774,53.894084736454374,9.6315918489392,9.509244669525144,5.31629859152834,1.4500000135280293,54.036466047644055,54.014378051864526,9.541067245981056,9.52311024100734,5.19677645993226,1.450000007594786,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.6833333333333333,25.47068656623062,15.1448796398899,44.39072920832915,75.72604718063458,24.311200598610483,25.496155800951644,15.250126642277039,44.2805058491057,76.5271301327756,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.04984250607017,53.92278131948079,9.637439729925456,9.520910115771855,5.294979348101798,1.4500000134562794,54.033822663232826,54.01842856938293,9.540108970457245,9.520435943412414,5.195108861554904,1.4500000069899677,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.7,25.47831023742598,15.151871416739116,44.42478282969135,75.76143822860405,24.333848906587065,25.497079446582635,15.251307023899729,44.277648374040616,76.5499449107562,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03824874221589,53.94438389952681,9.641951796491021,9.53126709322866,5.279189212834791,1.4500000132905795,54.032275601070424,54.02152752509823,9.538669187028937,9.517769224205734,5.193381122054857,1.4500000115302636,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.7166666666666666,25.483942127987323,15.158512498934858,44.44654544419167,75.7977101427197,24.359821282686145,25.49772433114097,15.252561021669122,44.27457577211743,76.57222507557259,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.02941265264907,53.960654495469676,9.645258679674237,9.540379943092075,5.26729907353322,1.450000013179477,54.031508377172926,54.023958595426635,9.536890599686235,9.515111555052636,5.191598090275888,1.4500000055517124,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.7333333333333334,25.488067617418086,15.164805223129788,44.457364512228914,75.8345863138093,24.387136513691036,25.498177318045748,15.253867764347136,44.27146533132334,76.59393782951524,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.02334916914245,53.97306748086671,9.647484761563316,9.548326788996487,5.257622981434737,1.450000013040168,54.03128693504562,54.025916870318085,9.534885699134303,9.51246595309938,5.189779163779737,1.4500000109385123,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.75,25.49108451871463,15.170754701483798,44.46002830285954,75.87180997120527,24.414222600953977,25.4984995219294,15.255212949109232,44.26842757885396,76.61506605722913,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.01948355327172,53.98278885175697,9.648554582987739,9.555188128319449,5.249389315397155,1.4500000139874774,54.03143535125513,54.027534301418015,9.532740848577038,9.509830174687373,5.187954464813523,1.4500000105759916,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.7666666666666666,25.493286200805514,15.176356688763894,44.456978332716766,75.90915530698307,24.4400241077353,25.498733584919627,15.256587589542612,44.26552633071621,76.6356051638353,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.017295905298425,53.99061011855238,9.648441227166554,9.561046254985538,5.242127447297132,1.450000012968718,54.03182369501071,54.02890035589042,9.530519547839207,9.507206504970926,5.186154810378494,1.4500000025210518,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.7833333333333334,25.494887348010277,15.181600387094754,44.45008799654538,75.94640027602533,24.463975436603125,25.498908985266844,15.257986372114708,44.26279454959314,76.65555983268162,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.016381407373615,53.997049819108405,9.647253164531806,9.565987592450934,5.235523940250917,1.4500000138965687,54.032355980619634,54.030075502471064,9.528266792062269,9.504599379747294,5.1844091459142545,1.450000009656427,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.8,25.49604724330619,15.186476321419606,44.44073173830428,75.98332138423783,24.48572577561911,25.49904581395576,15.259406416853606,44.260244672205026,76.6749412244676,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.016426206505464,54.00245923223182,9.645194710200407,9.570101961095297,5.229372307258756,1.4500000138428937,54.03295919492793,54.03109902303812,9.52601567871283,9.502006412324477,5.182746769006906,1.4499999995073471,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.8166666666666667,25.49688526176261,15.190981886365913,44.4298920327578,76.01970724046434,24.504971756404814,25.49915742426915,15.260846972836907,44.25787596567077,76.69376477025094,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.01673905116519,54.00685787667358,9.641948414998824,9.572272392931064,5.224250728465736,1.450000012537648,54.033580553549825,54.03199708257583,9.523789340579143,9.499426451605423,5.18119171068726,1.449999997509877,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.8333333333333333,25.497478132232107,15.195162447689977,44.4182554559139,76.0553682237724,24.52149521619163,25.49925243252759,15.26230874617533,44.255681481820396,76.71204831890503,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.0173658970913,54.010460085974266,9.637793980092427,9.572943217217974,5.219811336487086,1.450000013733026,54.03418113465838,54.03278709911743,9.521604745678374,9.49685631002677,5.179763971077479,1.4499999950322373,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.85,25.49789248089913,15.199053493462445,44.40655211139015,76.09018502294617,24.535181548871368,25.49933607466005,15.263793652314426,44.25365226254234,76.72981082379135,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.01788402369869,54.01325489558419,9.63248345996667,9.571406569723731,5.216449122887634,1.4500000122522856,54.034733567982535,54.03348149163891,9.519474205223524,9.494292782797713,5.1784778839268055,1.4499999918859943,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.8666666666666667,25.498170228585998,15.20271810687702,44.39531177206976,76.12408515893709,24.546101964840254,25.49941119924067,15.265304537659976,44.25178059202841,76.74707134037477,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.01890724310645,54.01566710957077,9.62699408178671,9.569616463999715,5.213046440172009,1.4500000121169316,54.03521985401678,54.03409004967618,9.51740705769231,9.491732023411467,5.177341692942894,1.4499999877721235,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.8833333333333333,25.498364636598136,15.20616076394424,44.385076717909264,76.15707138787378,24.554432692173062,25.499478987501107,15.266845039716827,44.250061684846344,76.76384834330867,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.020211422128504,54.0178152197412,9.62149011572096,9.56762780660058,5.209663524974743,1.4500000119765157,54.03563122830119,54.03462170817703,9.515410254487527,9.48916959947438,5.1763558281052875,1.4499999821866043,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.9,25.498508408741372,15.209392502491463,44.37590763979623,76.18914074292717,24.56048030930634,25.49953955870856,15.268419479017616,44.24849408700702,76.78015927442752,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.021656070996634,54.01975983848233,9.616070264745785,9.565452617800737,5.206353185537795,1.4500000135310247,54.035969659119104,54.0350857619559,9.513487434556817,9.486600567538868,5.175510228823266,1.4499999742109568,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.9166666666666667,25.49862218269223,15.212429561308165,44.36770530450135,76.22029260013068,24.564617621882196,25.49959259253835,15.270032691038693,44.24707845016428,76.79602029278507,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.02314587327002,54.0215330967727,9.610807067051216,9.563112087693044,5.203160789253626,1.450000013474372,54.036249433788534,54.03549244856619,9.51163516239164,9.484018997830365,5.1747823065400445,1.4499999619891795,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.9333333333333333,25.498718949282072,15.215291260069655,44.36032779440317,76.2505339842602,24.567232161281233,25.499638011651687,15.271689660912369,44.24581434571488,76.81144625350977,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.024615506371866,54.02315451049609,9.605746541377998,9.560637300297142,5.200122184083865,1.4500000134139768,54.03649535609951,54.035852824676745,9.509831105447647,9.481418300799636,5.1741388836510005,1.4499999411758815,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.95,25.498806609034617,15.217997814534506,44.353633072663676,76.27988198415777,24.568695823443992,25.499676563537054,15.27339442919125,44.24469545322344,76.82645102065332,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.02601959724694,54.02463703315662,9.600907234850085,9.558057484613533,5.197265715560679,1.4500000133492326,54.03673033467025,54.036177589574294,9.508005120611418,9.478791210206293,5.173549320024578,1.449999972587203,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.9666666666666666,25.498889562880034,15.2205687995487,44.34749327970189,76.30836230580397,24.569353516969308,25.499709728242813,15.275147263815557,44.24370494791122,76.84104853304738,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.02732828173472,54.02599002726081,9.596286597948973,9.555396066904219,5.194611745451125,1.4500000132795205,54.0369557106622,54.0364751045472,9.505961914559597,9.476127227154647,5.173005709136905,1.449999929002457,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
1.9833333333333334,25.498969858148467,15.223022231411385,44.34179941028536,76.3360061638888,24.569512219869612,25.499738564609714,15.276937345059855,44.24281602717645,76.85525557775256,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.0285272009109,54.02722257988602,9.591872387313783,9.552679159448893,5.192167357537058,1.4500000109278504,54.03716645006016,54.036748667520854,9.503191299539774,9.473417483032605,5.172508054521161,1.449999421961687,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.0,25.49904813540996,15.225373825083278,44.336462102627046,76.36284729871764,24.56942828934419,25.49976363156207,15.278723774050285,44.24200159431303,76.86909887861428,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.02960718278401,54.0283410885759,9.587642106510831,9.549916420923392,5.1899386402660435,1.4500000107023123,54.03736044481495,54.03699606251617,9.498388655335676,9.47065892511408,5.17205429105153,1.448645166043851,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.0166666666666666,25.49912410106245,15.227637366218524,44.331408795711305,76.38891954200751,24.56929958275289,25.4997854945,15.28038755786358,44.24124030607925,76.88263294270199,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03057073350683,54.02935353442117,9.583575381590203,9.547124534217662,5.187918396017089,1.4500000104567092,54.03753782248356,54.03721837404255,9.493008103061657,9.467884516291125,5.1716409100713,1.4472961596364984,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.033333333333333,25.499197133007588,15.229824417060875,44.32658397469708,76.41425566717368,24.569264313294514,25.49980466140646,15.281894973069813,44.24051703849532,76.89545852810156,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.031422030795824,54.03026671841168,9.57965021066027,9.544309114825355,5.186099083181219,1.4500000101886086,54.037699350328374,54.037418703257096,9.487883373015185,9.465153250549339,5.171264122211535,1.446198770588087,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.05,25.499266451750636,15.23194488281097,44.32194516087938,76.43888654384811,24.5694075140554,25.499821500230738,15.283258780417764,44.23982167554097,76.90742207541392,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03217350540309,54.03108987746873,9.575850890456243,9.54148717745409,5.184461733254889,1.4500000098944639,54.03784664913551,54.037599972187536,9.483121712125461,9.46250653804939,5.170919949942161,1.445205171074014,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.066666666666667,25.499331469426696,15.2340067055911,44.31746197687042,76.46284102481522,24.569770834117346,25.499836300847615,15.284495690862329,44.23914788366615,76.918550400003,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.032831353406976,54.031828894763024,9.572158964955921,9.538652645987186,5.182997187556268,1.450000012711976,54.03798142172626,54.037764796406606,9.478709663078588,9.459962397611537,5.170604505712839,1.4442862047236649,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.0833333333333335,25.499391616945335,15.236017084729223,44.31311152058577,76.48614571320607,24.570364827549405,25.499849298366794,15.285620526790352,44.23849200270246,76.92889575179326,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03341019175398,54.032492697451865,9.568563556952546,9.535818269340444,5.1816837169139776,1.450000009214687,54.038105298303144,54.037915469458426,9.474618200845594,9.457526992041211,5.170314112045779,1.4434326011015575,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.1,25.49944666660346,15.23798180198595,44.308880273138975,76.50882539217908,24.57117867109142,25.499860688097478,15.286645999318614,44.23785219702362,76.9385110397091,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03392191500353,54.03308941510163,9.565055281860726,9.532990774516113,5.180502938217744,1.4500000124390622,54.03822004291068,54.03805392631501,9.470819581424173,9.455201451586184,5.170045398266053,1.442639065309612,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.1166666666666667,25.499496616597575,15.239905672426627,44.30475919921375,76.53090304669462,24.572189130816984,25.49987065509322,15.287583087108894,44.23722782268031,76.94744614401934,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03437596380155,54.03362608837161,9.561626140339097,9.530171393864682,5.179439556038227,1.4500000122791763,54.038327092769954,54.038181883289234,9.467288145576182,9.452984527505885,5.1697953460460715,1.4419006462761594,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.1333333333333333,25.499541609123373,15.241792957215091,44.30074262241092,76.55240006338978,24.573367210479507,25.49987936766206,15.28844130419311,44.23661896119525,76.9557476850384,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03477941077426,54.03410798483846,9.558269782262093,9.527354515601141,5.178482446854659,1.4500000121005565,54.03842773268128,54.03830080379077,9.464001211845886,9.450873906312957,5.169561310648905,1.4412131789475526,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.15,25.499581894679523,15.24364787321475,44.29682808796967,76.57333646558662,24.574682770942136,25.49988698339549,15.289228942525085,44.236026097673374,76.9634590506636,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03514277549795,54.03454203218799,9.55498292718026,9.524548415345444,5.177614637410515,1.4500000073326427,54.038523040620596,54.03841193827054,9.460938528131017,9.448866696492926,5.169341021018234,1.4405727976513143,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.1666666666666665,25.49961793927812,15.24547394392484,44.293016798402604,76.59373115385087,24.57610664923161,25.499893649536496,15.289953252423372,44.23544989636995,76.97062066784997,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.035473290099915,54.03493405559121,9.551763106034379,9.521756861855145,5.176823452140369,1.4500000067063132,54.03861389401458,54.03851634650301,9.458081954752064,9.44695966458414,5.169132563573445,1.4399759549159021,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.183333333333333,25.499650293348644,15.247274318575593,44.28931043185361,76.61360198618165,24.577612517590385,25.49989950238719,15.290620589833447,44.23489105180699,76.97727021641465,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.035775708395654,54.035288535817664,9.54860882675989,9.518979441742298,5.176099883094227,1.450000005992903,54.03870098558946,54.038614918388056,9.455415199938615,9.445149364197743,5.168934355509885,1.439419399295922,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.2,25.499679523703325,15.249052081676648,44.285710817891655,76.63296589557902,24.579177744632634,25.499904666419276,15.291236539977898,44.234350194581154,76.98344282424314,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03605412864886,54.03560926919593,9.545519583248385,9.516216440548671,5.175436183904725,1.4500000111167437,54.03878484482913,54.0387083937884,9.452923590361248,9.443432218207581,5.16874511128915,1.4389001508512511,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.216666666666667,25.4997062152705,15.250810270238631,44.28222037612341,76.65183898182288,24.580783410482205,25.49990925348172,15.291806022307119,44.23382783613321,76.98917124702834,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03631111090155,54.03589918415592,9.542495784046656,9.513467037288118,5.174826817142698,1.450000004226905,54.038865895012556,54.03879737473325,9.450593898252373,9.441804585722442,5.168563808488763,1.4384154905745439,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.2333333333333334,25.499730930875238,15.252551995044143,44.27884194400534,76.67023658841639,24.582414058162946,25.49991336469848,15.292333381058915,44.23332434079518,76.99448603374695,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.036548484489416,54.03616053311658,9.539538539404031,9.510730728153963,5.174267752696717,1.4500000031202707,54.03894434146824,54.03888237709965,9.448414069000105,9.440262772192959,5.168389635656316,1.4379628841194485,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.25,25.499754207957608,15.254280463719146,44.27557887284016,76.68817333493867,24.584057289848683,25.499917082560593,15.292822458867343,44.23283991655879,76.99941568198423,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.036766693877865,54.03639494707654,9.536649631198104,9.50800649906685,5.1737568239950456,1.4500000098971764,54.03902041147994,54.03896378648496,9.446373225866315,9.43880311831019,5.16822197467979,1.437540052963873,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.2666666666666666,25.49977651276569,15.255999051647022,44.27243502631326,76.7056631451174,24.585703326080107,25.49992048006029,15.293276665320711,44.232374618377364,77.00398676789946,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03696303342364,54.03660230820159,9.533833358237011,9.505287693479902,5.173296755227121,1.4500000002519369,54.03909422390545,54.03904192412147,9.444461446417996,9.437421990136379,5.168060350825681,1.4371448843537549,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.283333333333333,25.49979815627901,15.257711791532447,44.269414985923014,76.72271925919712,24.587344561604944,25.49992361804733,15.293699032697608,44.231928359482204,77.00822408599798,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.037137936423186,54.036784726782095,9.531090581162665,9.50257986132206,5.17288483131769,1.4500000086428542,54.039165849570885,54.039117045777935,9.442669672444278,9.436115811501839,5.167904404081236,1.4367754383820541,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.3,25.499819348857475,15.259422434722882,44.26652551457097,76.73935406068601,24.588975056847286,25.499926546274907,15.294092264354155,44.231500927658516,77.01215076670881,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03728710273613,54.03694270501316,9.528425325995961,9.499879603062357,5.172524600684067,1.4500000077925626,54.03923529266579,54.03918936156489,9.440989452454227,9.434881058421627,5.16775385945748,1.4364298244425617,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.316666666666667,25.499840012720853,15.261135178098899,44.26377355461099,76.75557928476113,24.590590387856345,25.49992930214096,15.294458767996112,44.23109200384389,77.01578838633128,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03740620535141,54.03707699898971,9.525841881117552,9.49718436468222,5.172219509711741,1.4499999930483451,54.03930264783524,54.03925901289606,9.439413536276716,9.43371436249865,5.167608510957567,1.4361066625513885,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.3333333333333335,25.499859765102553,15.26285462908502,44.261167681808175,76.77140591737908,24.592187411265403,25.499931920237312,15.294800718422795,44.23070118193593,77.01915703989944,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03749158470088,54.03718904047227,9.52334463682828,9.494492012176666,5.171971807867239,1.4499999891958697,54.03936788174641,54.03932614487882,9.437934772410898,9.43261239171994,5.167468191452141,1.4358042457780438,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.35,25.49987791775627,15.264585786564115,44.25871823578054,76.78684415867998,24.593764103018238,25.499934424449364,15.295120061264253,44.23032798578849,77.0222755384418,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03754093703049,54.03728097866215,9.520938699534158,9.491798338230637,5.1717818350552935,1.4499999840062754,54.03943100152384,54.03939086257919,9.436546709937412,9.431571935343252,5.167332765505184,1.4355212024780784,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.3666666666666667,25.499893515258368,15.266334208242327,44.256436641340024,76.80190344908846,24.595319383200195,25.499936832786045,15.295418547739903,44.22997188790522,77.02516139683262,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03755790597918,54.03735646933848,9.518627290885682,9.489099291838432,5.171642909612937,1.4499999766756069,54.0394920155126,54.03945325344407,9.43524341683617,9.43058989513226,5.16720211658438,1.4352562445136854,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.3833333333333333,25.49990560145681,15.268105888185163,44.254334280473024,76.81659243446175,24.59685294264205,25.499939158510156,15.295697759042138,44.229632324327135,77.02783094526674,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03755512258525,54.03742077872489,9.516408007300532,9.486390167260966,5.171538386612495,1.4499999656138007,54.03955093622193,54.039513392274685,9.434019413701451,9.429663288459803,5.1670761388966815,1.4350081763894866,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.4,25.49991366208843,15.269906958587537,44.25241938897915,76.83091906485154,24.598365036646697,25.49994141114699,15.295959126556637,44.22930870764186,77.03029941153243,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03755423514135,54.0374804460172,9.514262518233496,9.483665205006968,5.1714421090193365,1.449999947217382,54.03960778182109,54.03957134506608,9.43286962849412,9.428789249694708,5.166954731763409,1.4347758897364749,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.4166666666666665,25.49991808943588,15.27174279738113,44.250692443269386,76.84489092617996,24.599856361037986,25.499943597352292,15.296203949284601,44.22900043785712,77.03258099434964,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03757652751675,54.03754218469321,9.5121299530174,9.480917366232708,5.171328585036887,1.4499999114608881,54.039662576651075,54.03962717189808,9.431789358646043,9.427965030596878,5.166837795924466,1.4345583561433977,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.433333333333333,25.49992015000529,15.273615552588211,44.24914159348072,76.85851615517839,24.60132807737976,25.499945721637474,15.29643340896755,44.228706911201165,77.0346889313221,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03762433924456,54.03761088879347,9.50983963824171,9.478138127890032,5.1711922841146425,1.4499998181054887,54.03971535108523,54.03968092904989,9.430774237805634,9.427187999836468,5.166725231287214,1.4343546203593311,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.45,25.49992095703236,15.275517643209312,44.247742366129664,76.87180585755068,24.60278193499229,25.499947786959595,15.2966485832457,44.2284275270382,77.03663556234194,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03768763562868,54.037687077233024,9.506941482906822,9.47531834979173,5.1710413712351055,1.449998729575744,54.039766140988604,54.039732670495134,9.429820206340922,9.42645564174527,5.166616935725016,1.4341637941295067,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.466666666666667,25.4999209905361,15.277415031196217,44.246466186888256,76.8847803343927,24.60422041707015,25.499949795189206,15.296850457121439,44.228161693140265,77.03843238883094,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.037759771605934,54.03776582823773,9.502283486103293,9.47245411401499,5.170881581969144,1.448958213345361,54.03981498696029,54.03978244891512,9.42892348507095,9.425765554426485,5.166512804609013,1.433985050647828,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.4833333333333334,25.49992062713819,15.279204793521515,44.245288706539135,76.8974846328766,24.60564679817842,25.499951747471915,15.297039932960107,44.2279088295733,77.04009012911003,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03783657374528,54.03784379069581,9.496623686298964,9.469571238191524,5.170716541849887,1.4474872092216327,54.039861933489526,54.03983031634695,9.428080551806195,9.425115447346055,5.166412730826771,1.4338176195684469,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.5,25.49992019412116,15.28082794040796,44.244191224844364,76.9096241953878,24.607064950851445,25.49995364450047,15.297217839227716,44.227668371448374,77.04161877015729,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.037915427634445,54.037920852515356,9.491177348146923,9.466724722459778,5.170548843952793,1.4463491944497813,54.03990702811317,54.03987632456271,9.427288120342984,9.424503138516638,5.166316605102646,1.4336607825166223,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.5166666666666666,25.499919868628304,15.282295097949188,44.243159890945414,76.92094464644983,24.608478785531066,25.499955486713496,15.297384938137297,44.22743977076811,77.04302761599348,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03799485246969,54.037997214026646,9.486113929083299,9.463962667765358,5.170380208576543,1.4453301845170077,54.03995032062886,54.039920525257116,9.426543121607398,9.423926551369714,5.166224316484733,1.4335138690430507,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.533333333333333,25.499919726934888,15.283624173628265,44.24218465190372,76.93145667256893,24.60989131932962,25.4999572744358,15.297541932351558,44.2272224975704,77.04432533291684,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03807397472621,54.038073048320555,9.481426992428313,9.461307018688034,5.170211738655073,1.4443903504308435,54.03999186239408,54.039962970103524,9.425842686686018,9.423383711397067,5.166135752903788,1.4333762529709866,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.55,25.499919782519225,15.284831372052682,44.241258273587654,76.94120960798013,24.611303763167673,25.49995900797323,15.297689470868896,44.227016040540065,77.04551999179301,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03815227677781,54.03814847588728,9.477086190263408,9.45876556150586,5.170044082242839,1.443518462297114,54.04003170572424,54.04000371072463,9.425184131516971,9.422872742629725,5.166050801740878,1.4332473490907676,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.566666666666667,25.49992001057266,15.285930609778134,44.240375567178056,76.95025549947562,24.612715126977985,25.49996068767321,15.297828154202131,44.22681990722846,77.04661910759198,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03822975124383,54.03822351429514,9.473061450593807,9.456339977676654,5.16987758107682,1.442708715373247,54.04006990339076,54.04004279861147,9.424564943045018,9.422391864011262,5.165969350364136,1.433126610161314,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.5833333333333335,25.499920384789583,15.286933898153164,44.239532802061795,76.95864366428681,24.61412236859315,25.499962313959966,15.297958538944156,44.22663362399279,77.04762967635065,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.038306386074915,54.03829820176017,9.469324775373545,9.454029110033202,5.169712379389786,1.44195584737619,54.04010650821377,54.04008028501509,9.423982766670782,9.421939385712513,5.165891286612267,1.4330135241830606,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.6,25.499920875848467,15.287851638073583,44.23872726226503,76.96642019188668,24.615520877483707,25.499963887351885,15.298081141801653,44.226456735741486,77.04855820972817,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03838228711191,54.03837254319723,9.465851405383841,9.451830544196792,5.169548510683964,1.4412555038819261,54.04014157273895,54.04011622082778,9.423435394846178,9.421513705426666,5.1658164992146745,1.4329076119111541,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.6166666666666667,25.499921460483346,15.288692889744807,44.237956929769645,76.97362791337116,24.616905139322117,25.499965408466558,15.298196443166823,44.22628880555121,77.04941076730944,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03845757601893,54.03844652868693,9.462619233062037,9.449741201751392,5.1693859631113686,1.440603654386216,54.04017514898697,54.040150656464824,9.422920756687418,9.421113304676613,5.165744878146133,1.4328084245816726,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.6333333333333333,25.499922123323266,15.289465571623445,44.237220252158,76.98030667900977,24.618269402414274,25.499966878017887,15.298304890287472,44.2261294142035,77.05019298680287,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03853235464616,54.0385201337144,9.459608463466301,9.4477576205573,5.169224724546458,1.4399966101946247,54.04020728826312,54.04018364175365,9.42243690849341,9.420736745160434,5.16567631491909,1.4327155418273583,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.65,25.49992285657917,15.290176622197986,44.23651597687182,76.98649357562,24.619608219301053,25.499968296808454,15.298406900087452,44.225978159675314,77.05091011226824,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03860668505093,54.038593318421576,9.456801328194878,9.445876104113509,5.169064811542652,1.4394309972003745,54.04023804101581,54.0402152258339,9.421982025071332,9.420382665155747,5.165610702819693,1.4326285697622179,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.6666666666666665,25.49992365857693,15.29083213564287,44.23584303462648,76.99222312596171,24.620916809244374,25.49996966571937,15.298502861682387,44.22583465660706,77.05156702050209,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.038680581065435,54.03866602711834,9.454181835685139,9.444092814437033,5.1689062850384815,1.4389037274205818,54.04026745673354,54.04024545707022,9.421554391783541,9.4200497759996,5.165547937094661,1.432547139217339,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.683333333333333,25.499924531813754,15.291437476917755,44.23520045894313,76.99752747265272,24.622191246443904,25.499970985699168,15.298593138629423,44.225698535763705,77.0521682456997,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03875404095123,54.038738181856985,9.45173558010658,9.442403845497457,5.168749258779938,1.438411985545502,54.04029558387137,54.04027438297806,9.421152397240608,9.41973685865663,5.1654879150968895,1.4324709041124768,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.7,25.49992548335941,15.291997380994303,44.23458733213984,77.00243654749785,24.623428510854676,25.499972257752766,15.298678070944462,44.22556944349864,77.05271800250505,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03882691616675,54.03880971736474,9.449449452591299,9.440805237751851,5.168593883186586,1.4379531504999474,54.04032246979987,54.04030205016163,9.4207745265743,9.419442760385468,5.165430536396763,1.4323995399499887,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.716666666666667,25.499926515287527,15.29251603388467,44.23400275068073,77.00697823026307,24.624626444012797,25.49997348293106,15.298757976915791,44.22544704122606,77.05322020755271,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03889913604443,54.03888052228293,9.447311631823553,9.43929307014959,5.168440357924309,1.437524865135919,54.04034816077052,54.04032850426311,9.420419355232443,9.41916639151051,5.165375702865788,1.4323327424194787,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.7333333333333334,25.499927632113216,15.292997147585108,44.233445804643885,77.01117848165188,24.625783655707327,25.499974662321506,15.298833154739107,44.225331004904575,77.05367849959943,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03897056571706,54.038950492315784,9.445311347620654,9.437863452671467,5.1682889065972875,1.4371249449394092,54.04037270189299,54.040353789921845,9.420085543244415,9.418906722304289,5.165323318737984,1.4322702261029578,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.75,25.49992883651729,15.29344402128206,44.23291556744734,77.01506148570968,24.626899404940573,25.499975797039774,15.298903883995514,44.225221024533276,77.05409625833595,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03904105766088,54.03901951826069,9.44343877975089,9.436512560461832,5.168139768242189,1.4367513842913175,54.04039613712111,54.04037795074209,9.419771829912234,9.418662779983688,5.165273290653619,1.432211723271522,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.7666666666666666,25.499930128881303,15.293859594439404,44.23241109302662,77.01864976963536,24.627973479168002,25.499976888222516,15.298970426991227,44.22511680366033,77.05447662196492,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.039110426484044,54.03908749658784,9.441684792987772,9.435236629783244,5.1679931838432145,1.4364022338672975,54.04041850924488,54.04040102926824,9.419477028887236,9.418433645821878,5.165225527688904,1.432156982765704,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.783333333333333,25.499931504675075,15.294246484231675,44.23193141792408,77.02196431563671,24.62900608181964,25.499977937021114,15.299033029975147,44.22501805890348,77.05482250362397,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03917860107606,54.03915429871188,9.440041513487888,9.434032061320103,5.167849393587973,1.4360760544259716,54.040439859886966,54.04042306696626,9.419200023597156,9.418218452376564,5.165179941374452,1.4321057689524903,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.8,25.499932962816924,15.294607051361742,44.231475567067804,77.02502463580937,24.62999773594937,25.499978944596357,15.299091924248383,44.224924519482045,77.05513660672882,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03924540256557,54.0392198368238,9.43850123293448,9.432895302931284,5.167708616984875,1.435771090880124,54.04046022950229,54.04044410421061,9.418939762992268,9.418016380834196,5.165136445704715,1.4320578607527588,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.816666666666667,25.49993449676143,15.294943407161933,44.231042559102114,77.0278489692066,24.63094920047159,25.499979912113858,15.299147327177868,44.22483592675946,77.05542143930609,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.0393107099276,54.03928401480953,9.437056994906383,9.431822934142286,5.167571054449696,1.4354859245486427,54.04047965738032,54.04046418027559,9.418695257582781,9.417826658468893,5.165094957139828,1.432013050733605,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.8333333333333335,25.499936098468513,15.295257450807778,44.230631415360854,77.03045427217968,24.631861404645143,25.499980840740143,15.299199443124701,44.22475203379605,77.05567932738089,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03937441864328,54.03934674614925,9.43570240891032,9.430811657625258,5.16743688140834,1.435219224448226,54.04049818164918,54.04048333333091,9.41846557574277,9.417648556214322,5.165055394601215,1.4319711442605167,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.85,25.499937758818156,15.295550895884881,44.230241166841886,77.0328563302853,24.632735395378965,25.49998173163924,15.299248464296408,44.224672604911504,77.05591242748045,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03943644194655,54.03940795512213,9.434431579278053,9.429858302297381,5.16730624586959,1.4349697559211056,54.040515839281866,54.040501600440315,9.418249840258504,9.417481386346067,5.165017679461584,1.431931958704935,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.8666666666666667,25.49993946802762,15.295825292503721,44.22987086076603,77.03506984111195,24.633572296433936,25.499982585969732,15.299294571531155,44.22459741525692,77.05612273831052,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03949671092373,54.0394675774837,9.433239055503641,9.428959824588045,5.167179267584858,1.434736374831055,54.040532666103935,54.040519017563604,9.418047225101573,9.417324500271814,5.164981735530042,1.4318953227030753,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.8833333333333333,25.49994121603402,15.296082046358656,44.22951956620591,77.03710848805672,24.634373277388097,25.499983404882155,15.29933793502094,44.224526250396345,77.05631211165831,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03955517383198,54.03952556068868,9.432119790440137,9.428113308618432,5.167056038398347,1.4345180201499461,54.040548696802915,54.040535619561155,9.417856952408858,9.41717728642628,5.164947489032763,1.4318610754622907,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.9,25.499942992822618,15.296322435267957,44.22918637861486,77.03898500858172,24.635139530450402,25.49998418951666,15.299378714979895,44.22445890589784,77.05648226257175,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03961179490476,54.03958186374002,9.431069103603182,9.427315965433516,5.166936623464781,1.4343137069288778,54.040563964939395,54.040551440200844,9.417678289653681,9.417039168267545,5.16491486858949,1.4318290661116582,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.9166666666666665,25.499944788692503,15.296547623558137,44.22887042324387,77.0407112578037,24.63587225349202,25.49998494100097,15.299417062263064,44.22439518693435,77.0566347788618,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03966655285398,54.0396364567463,9.430082648640527,9.426565131414769,5.166821063060344,1.4341225199115533,54.0405785029597,54.04056651216726,9.41751054699367,9.416909602371385,5.164883805186251,1.4317991530935843,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.933333333333333,25.499946594458965,15.296758674591683,44.22857085752165,77.042298267818,24.636572637909627,25.49998566044852,15.299453118940402,44.2243349078944,77.0567711299719,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.039719439228655,54.03968932026559,9.429156384384212,9.42585826601522,5.166709374759574,1.4339436077731977,54.040592342210076,54.0405808670729,9.417353074782376,9.416788076620088,5.16485423214443,1.4317712035937047,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.95,25.499948401596747,15.296956561693822,44.22828687252129,77.04375630306497,24.63724186016829,25.49998634895675,15.299487018830138,44.2242778920031,77.05689267525513,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.039770456747235,54.0397404445053,9.428286549019141,9.425192948952622,5.166601555797808,1.4337761779284752,54.04060551295256,54.040594535471115,9.417205261232894,9.416674108482054,5.1648260850866095,1.4317450930063678,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.966666666666667,25.499950202331263,15.297142177697813,44.22801769365759,77.04509491201281,24.637881076087886,25.499987007605636,15.29951888799519,44.224223970953446,77.05700067169778,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.03981961768466,54.03978982843677,9.427469636972496,9.424566876981357,5.166497585482005,1.4336194918497094,54.04061804438213,54.0406075468708,9.417066530222945,9.416567243378681,5.164799301899282,1.4317207044333882,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
2.9833333333333334,25.499951989686135,15.29731634329728,44.22776258076333,77.04632297540806,24.638491417128588,25.499987637456314,15.299548845205845,44.22417298454833,77.05709628112511,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.039866942365904,54.039837478872535,9.426702378184094,9.423977860346453,5.166397427550533,1.4334728608403766,54.0406299646454,54.04061992975257,9.416936339231523,9.416467053134799,5.164773822692752,1.4316979282138078,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0
3.0,25.49995375749574,15.29747981436754,44.22752082768347,77.04744875132548,24.639073988095323,25.499988239549886,15.299577002371647,44.22412478035335,77.05718057692289,25.5,15.3,44.223,77.057,25.75,15.450000000000001,47.025,79.5,0.0,0.0,0.0,0.0,54.039912457795616,54.03988340954372,9.425981719465318,9.423423819006773,5.166301032413774,1.4333356422138626,54.040641300860436,54.04063171158632,9.416814177398349,9.41637313450921,5.16474958975853,1.4316766614826257,54.041,9.415,5.164,1.431,62.479658033671065,15.428847015654178,5.316300000000001,1.45,16.661242142312283,4.1143592041744474,0.0,0.0

